High-order Tensor Pooling with Attention for Action Recognition

We aim at capturing high-order statistics of feature vectors formed by a neural network, and propose end-to-end second- and higher-order pooling to form a tensor descriptor. Tensor descriptors require a robust similarity measure due to low numbers of aggregated vectors and the burstiness phenomenon, when a given feature appears more/less frequently than statistically expected. The Heat Diffusion Process (HDP) on a graph Laplacian is closely related to the Eigenvalue Power Normalization (EPN) of the covariance/autocorrelation matrix, whose inverse forms a loopy graph Laplacian. We show that the HDP and the EPN play the same role, i.e., to boost or dampen the magnitude of the eigenspectrum thus preventing the burstiness. We equip higher-order tensors with EPN which acts as a spectral detector of higher-order occurrences to prevent burstiness. We also prove that for a tensor of order r built from d dimensional feature descriptors, such a detector gives the likelihood if at least one higher-order occurrence is 'projected' into one of binom(d,r) subspaces represented by the tensor; thus forming a tensor power normalization metric endowed with binom(d,r) such 'detectors'. For experimental contributions, we apply several second- and higher-order pooling variants to action recognition, provide previously not presented comparisons of such pooling variants, and show state-of-the-art results on HMDB-51, YUP++ and MPII Cooking Activities.

==> README_Latex.txt <==

To make a sample AVSS paper, copy the contents of this directory
somewhere, and type

 latex egpaper_for_DoubleBlindReview

or 

 pdflatex egpaper_for_DoubleBlindReview


This MUST be used for double blind review. The paper MUST be anonymous.


==> rebuttal.txt <==
We are thrilled and deeply humbled by the positive feedback our work has received.

In our comparison with current higher-order tensor representations (TPAMI 2022), specifically on the HMDB51 dataset (I3D backbone):

SCK(SO+) +IDT: 85.1
Ours (SO+) +IDT: 85.7
SCK(TO+) +IDT: 86.1
Ours (TO+) +IDT: 87.2

Our model surpasses SCK by 0.6% and 1.1% for second-order and third-order, respectively.

Next, we present experimental results on the large-scale Charades dataset and compare them to more recent models:

I3D backbone SO+ (no EPN): 33.20
I3D backbone SO+ (HDP): 48.12
I3D backbone SO+ (MaxExp): 48.40
I3D backbone SO+ (MaxExp+IDT): 48.85

I3D backbone TO+ (no EPN): 34.05
I3D backbone TO+ (HDP): 49.88
I3D backbone TO+ (MaxExp): 50.00
I3D backbone TO+ (MaxExp+IDT): 51.17

AssembleNet++ backbone SO+ (no EPN): 60.10
AssembleNet++ backbone SO+ (HDP): 62.25
AssembleNet++ backbone SO+ (MaxExp): 62.53
AssembleNet++ backbone SO+ (MaxExp+IDT): 62.62

AssembleNet++ backbone TO+ (no EPN): 61.30
AssembleNet++ backbone TO+ (HDP): 63.76
AssembleNet++ backbone TO+ (MaxExp): 63.80
AssembleNet++ backbone TO+ (MaxExp+IDT): 64.20

TubeViT backbone SO+ (MaxExp+IDT): 66.82
TubeViT backbone TO+ (MaxExp+IDT): 68.05

Existing state-of-the-art models:

AssembleNet (ICLR 2020): 58.6
AssembleNet++ (ECCV 2020): 59.8
MoViNet-A6 (CVPR 2021): 63.2
TubeViT-L (CVPR 2023): 66.2

Our model outperforms the current best TubeViT-L (CVPR 2023) by approximately 2%.
